Over-approximation of weakly-hard constraints for control systems verification (Extended)

A hard real-time system cannot miss any deadline. A weakly-hard real-time system, on the contrary, is designed to tolerate a specific number of deadline misses. For instance, the AnyMiss(2, 300) weakly-hard constraint stipulates that in every window of 300 consecutive jobs, at most 2 deadlines are missed. The weakly-hard model is the state-of-the-art for industrial dependability-by-design of control systems that tolerate deterministic failures. Weakly-hard constraints correspond to regular languages. The size of the minimal finite state machine that recognizes whether a string satisfies the constraint (about 45k states for AnyMiss(2, 300)) is a notorious impediment for the verification of control system properties. This paper discusses an over-approximation of the language that allows us to provide sound safety guarantees for control systems under deadline misses that would be out of reach using the minimal finite state machine. We present a compressed language acceptor and prove that it simulates the original finite state machine. We study language cardinality properties, and report on empirical results that show how the new acceptor can be embedded in the control design workflow, leading to verifying safety for systems for which the state-of-the-art tools do not provide answers.

==> data/cardinality.csv <==
count, batch, id, num_cl_vars, size_compressed, lb_compressed, ub_compressed
300, 1, 9, 6, 597, -Inf, Inf
299, 1, 9, 6, 597, -Inf, Inf
298, 1, 9, 6, 597, -Inf, Inf
297, 1, 9, 6, 598, -Inf, Inf
296, 1, 9, 6, 599, -Inf, Inf
295, 1, 9, 6, 600, -Inf, Inf
294, 1, 9, 6, 601, -Inf, Inf
293, 1, 9, 6, 602, -Inf, Inf
292, 1, 9, 6, 603, -Inf, Inf
291, 1, 9, 6, 604, -Inf, Inf
290, 1, 9, 6, 605, -Inf, Inf
289, 1, 9, 6, 606, -Inf, Inf
288, 1, 9, 6, 607, -Inf, Inf
287, 1, 9, 6, 608, -Inf, Inf
286, 1, 9, 6, 609, -Inf, Inf
285, 1, 9, 6, 610, -Inf, Inf
284, 1, 9, 6, 611, -Inf, Inf
283, 1, 9, 6, 612, -Inf, Inf
282, 1, 9, 6, 613, -Inf, Inf
281, 1, 9, 6, 614, -Inf, Inf
280, 1, 9, 6, 615, -Inf, Inf
279, 1, 9, 6, 616, -Inf, Inf
278, 1, 9, 6, 617, -Inf, Inf
277, 1, 9, 6, 618, -Inf, Inf
276, 1, 9, 6, 619, -Inf, Inf
275, 1, 9, 6, 620, -Inf, Inf
274, 1, 9, 6, 621, -Inf, Inf
273, 1, 9, 6, 622, -Inf, Inf
272, 1, 9, 6, 623, -Inf, Inf
271, 1, 9, 6, 624, -Inf, Inf
270, 1, 9, 6, 625, -Inf, Inf
269, 1, 9, 6, 626, -Inf, Inf
268, 1, 9, 6, 627, -Inf, Inf
267, 1, 9, 6, 628, -Inf, Inf
266, 1, 9, 6, 629, -Inf, Inf
265, 1, 9, 6, 630, -Inf, Inf
264, 1, 9, 6, 631, -Inf, Inf
263, 1, 9, 6, 632, -Inf, Inf
262, 1, 9, 6, 633, -Inf, Inf
261, 1, 9, 6, 634, -Inf, Inf
260, 1, 9, 6, 635, -Inf, Inf
259, 1, 9, 6, 636, -Inf, Inf
258, 1, 9, 6, 637, -Inf, Inf
257, 1, 9, 6, 638, -Inf, Inf
256, 1, 9, 6, 639, -Inf, Inf
255, 1, 9, 6, 640, -Inf, Inf
254, 1, 9, 6, 641, -Inf, Inf
253, 1, 9, 6, 642, -Inf, Inf
252, 1, 9, 6, 643, -Inf, Inf
251, 1, 9, 6, 644, -Inf, Inf
250, 1, 9, 6, 645, -Inf, Inf
249, 1, 9, 6, 646, -Inf, Inf
248, 1, 9, 6, 647, -Inf, Inf
247, 1, 9, 6, 648, -Inf, Inf
246, 1, 9, 6, 649, -Inf, Inf
245, 1, 9, 6, 650, -Inf, Inf
244, 1, 9, 6, 651, -Inf, Inf
243, 1, 9, 6, 652, -Inf, Inf
242, 1, 9, 6, 653, -Inf, Inf
241, 1, 9, 6, 654, -Inf, Inf
240, 1, 9, 6, 655, -Inf, Inf
239, 1, 9, 6, 656, -Inf, Inf
238, 1, 9, 6, 657, -Inf, Inf
237, 1, 9, 6, 658, -Inf, Inf
236, 1, 9, 6, 659, -Inf, Inf
235, 1, 9, 6, 660, -Inf, Inf
234, 1, 9, 6, 661, -Inf, Inf
233, 1, 9, 6, 662, -Inf, Inf
232, 1, 9, 6, 663, -Inf, Inf
231, 1, 9, 6, 664, -Inf, Inf
230, 1, 9, 6, 665, -Inf, Inf
229, 1, 9, 6, 666, -Inf, Inf
228, 1, 9, 6, 667, -Inf, Inf
227, 1, 9, 6, 668, -Inf, Inf
226, 1, 9, 6, 669, -Inf, Inf
225, 1, 9, 6, 670, -Inf, Inf
224, 1, 9, 6, 671, -Inf, Inf
223, 1, 9, 6, 672, -Inf, Inf
222, 1, 9, 6, 673, -Inf, Inf
221, 1, 9, 6, 674, -Inf, Inf
220, 1, 9, 6, 675, -Inf, Inf
219, 1, 9, 6, 676, -Inf, Inf
218, 1, 9, 6, 677, -Inf, Inf
217, 1, 9, 6, 678, -Inf, Inf
216, 1, 9, 6, 679, -Inf, Inf
215, 1, 9, 6, 680, -Inf, Inf
214, 1, 9, 6, 681, -Inf, Inf
213, 1, 9, 6, 682, -Inf, Inf
212, 1, 9, 6, 683, -Inf, Inf
211, 1, 9, 6, 684, -Inf, Inf
210, 1, 9, 6, 685, -Inf, Inf
209, 1, 9, 6, 686, -Inf, Inf
208, 1, 9, 6, 687, -Inf, Inf
207, 1, 9, 6, 688, -Inf, Inf
206, 1, 9, 6, 689, -Inf, Inf
205, 1, 9, 6, 690, -Inf, Inf
204, 1, 9, 6, 691, -Inf, Inf
203, 1, 9, 6, 692, -Inf, Inf
202, 1, 9, 6, 693, -Inf, Inf
201, 1, 9, 6, 694, -Inf, Inf
200, 1, 9, 6, 695, -Inf, Inf
199, 1, 9, 6, 696, -Inf, Inf
198, 1, 9, 6, 697, -Inf, Inf
197, 1, 9, 6, 698, -Inf, Inf
196, 1, 9, 6, 699, -Inf, Inf
195, 1, 9, 6, 700, -Inf, Inf
194, 1, 9, 6, 701, -Inf, Inf
193, 1, 9, 6, 702, -Inf, Inf
192, 1, 9, 6, 703, -Inf, Inf
191, 1, 9, 6, 704, -Inf, Inf
190, 1, 9, 6, 705, -Inf, Inf
189, 1, 9, 6, 706, -Inf, Inf
188, 1, 9, 6, 707, -Inf, Inf
187, 1, 9, 6, 708, -Inf, Inf
186, 1, 9, 6, 709, -Inf, Inf
185, 1, 9, 6, 710, -Inf, Inf
184, 1, 9, 6, 711, -Inf, Inf
183, 1, 9, 6, 712, -Inf, Inf
182, 1, 9, 6, 713, -Inf, Inf
181, 1, 9, 6, 714, -Inf, Inf
180, 1, 9, 6, 715, -Inf, Inf
179, 1, 9, 6, 716, -Inf, Inf
178, 1, 9, 6, 717, -Inf, Inf
177, 1, 9, 6, 718, -Inf, Inf
176, 1, 9, 6, 719, -Inf, Inf
175, 1, 9, 6, 720, -Inf, Inf
174, 1, 9, 6, 721, -Inf, Inf
173, 1, 9, 6, 722, -Inf, Inf
172, 1, 9, 6, 723, -Inf, Inf
171, 1, 9, 6, 724, -Inf, Inf
170, 1, 9, 6, 725, -Inf, Inf
169, 1, 9, 6, 726, -Inf, Inf
168, 1, 9, 6, 727, -Inf, Inf
167, 1, 9, 6, 728, -Inf, Inf
166, 1, 9, 6, 729, -Inf, Inf
165, 1, 9, 6, 730, -Inf, Inf
164, 1, 9, 6, 731, -Inf, Inf
163, 1, 9, 6, 732, -Inf, Inf
162, 1, 9, 6, 733, -Inf, Inf
161, 1, 9, 6, 734, -Inf, Inf
160, 1, 9, 6, 735, -Inf, Inf
159, 1, 9, 6, 736, -Inf, Inf
158, 1, 9, 6, 737, -Inf, Inf
157, 1, 9, 6, 738, -Inf, Inf
156, 1, 9, 6, 739, -Inf, Inf
155, 1, 9, 6, 740, -Inf, Inf
154, 1, 9, 6, 741, -Inf, Inf
153, 1, 9, 6, 742, -Inf, Inf
152, 1, 9, 6, 743, -Inf, Inf
151, 1, 9, 6, 744, -Inf, Inf
150, 1, 9, 6, 745, -Inf, Inf
149, 1, 9, 6, 746, -Inf, Inf
148, 1, 9, 6, 749, -Inf, Inf
147, 1, 9, 6, 752, -Inf, Inf
146, 1, 9, 6, 755, -Inf, Inf
145, 1, 9, 6, 758, -Inf, Inf
144, 1, 9, 6, 761, -Inf, Inf
143, 1, 9, 6, 764, -Inf, Inf
142, 1, 9, 6, 767, -Inf, Inf
141, 1, 9, 6, 770, -Inf, Inf
140, 1, 9, 6, 773, -Inf, Inf
139, 1, 9, 6, 776, -Inf, Inf
138, 1, 9, 6, 779, -Inf, Inf
137, 1, 9, 6, 782, -Inf, Inf
136, 1, 9, 6, 785, -Inf, Inf
135, 1, 9, 6, 788, -Inf, Inf
134, 1, 9, 6, 791, -Inf, Inf
133, 1, 9, 6, 794, -Inf, Inf
132, 1, 9, 6, 797, -Inf, Inf
131, 1, 9, 6, 800, -Inf, Inf
130, 1, 9, 6, 803, -Inf, Inf
129, 1, 9, 6, 806, -Inf, Inf
128, 1, 9, 6, 809, -Inf, Inf
127, 1, 9, 6, 812, -Inf, Inf
126, 1, 9, 6, 815, -Inf, Inf
125, 1, 9, 6, 818, -Inf, Inf
124, 1, 9, 6, 821, -Inf, Inf
123, 1, 9, 6, 824, -Inf, Inf
122, 1, 9, 6, 827, -Inf, Inf
121, 1, 9, 6, 830, -Inf, Inf
120, 1, 9, 6, 833, -Inf, Inf
119, 1, 9, 6, 836, -Inf, Inf
118, 1, 9, 6, 839, -Inf, Inf
117, 1, 9, 6, 842, -Inf, Inf
116, 1, 9, 6, 845, -Inf, Inf
115, 1, 9, 6, 848, -Inf, Inf
114, 1, 9, 6, 851, -Inf, Inf
113, 1, 9, 6, 854, -Inf, Inf
112, 1, 9, 6, 857, -Inf, Inf
111, 1, 9, 6, 860, -Inf, Inf
110, 1, 9, 6, 863, -Inf, Inf
109, 1, 9, 6, 866, -Inf, Inf
108, 1, 9, 6, 869, -Inf, Inf
107, 1, 9, 6, 872, -Inf, Inf
106, 1, 9, 6, 875, -Inf, Inf
105, 1, 9, 6, 878, -Inf, Inf
104, 1, 9, 6, 881, -Inf, Inf
103, 1, 9, 6, 884, -Inf, Inf
102, 1, 9, 6, 887, -Inf, Inf
101, 1, 9, 6, 890, -Inf, Inf
100, 1, 9, 6, 893, -Inf, Inf

==> data/comprate.csv <==
count,values,spacediv
100,12516759504,12.5167595
101,12432801600,12.4328016
102,12349126224,12.34912622
103,12265733376,12.26573338
104,12182623056,12.18262306
105,12099795264,12.09979526
106,12017250000,12.01725
107,11934987264,11.93498726
108,11853007056,11.85300706
109,11771309376,11.77130938
110,11689894224,11.68989422
111,11608761600,11.6087616
112,11527911504,11.5279115
113,11447343936,11.44734394
114,11367058896,11.3670589
115,11287056384,11.28705638
116,11207336400,11.2073364
117,11127898944,11.12789894
118,11048744016,11.04874402
119,10969871616,10.96987162
120,10891281744,10.89128174
121,10812974400,10.8129744
122,10734949584,10.73494958
123,10657207296,10.6572073
124,9876048732,9.876048732
125,9804004848,9.804004848
126,9732224700,9.7322247
127,9660708288,9.660708288
128,9589455612,9.589455612
129,9518466672,9.518466672
130,9447741468,9.447741468
131,9377280000,9.37728
132,9307082268,9.307082268
133,9237148272,9.237148272
134,9167478012,9.167478012
135,9098071488,9.098071488
136,9028928700,9.0289287
137,8960049648,8.960049648
138,8891434332,8.891434332
139,8823082752,8.823082752
140,8754994908,8.754994908
141,8687170800,8.6871708
142,8619610428,8.619610428
143,8552313792,8.552313792
144,8485280892,8.485280892
145,8418511728,8.418511728
146,8352006300,8.3520063
147,8285764608,8.285764608
148,8219786652,8.219786652
149,8154072432,8.154072432
150,8132226300,8.1322263
151,8110409472,8.110409472
152,8088621948,8.088621948
153,8066863728,8.066863728
154,8045134812,8.045134812
155,8023435200,8.0234352
156,8001764892,8.001764892
157,7980123888,7.980123888
158,7958512188,7.958512188
159,7936929792,7.936929792
160,7915376700,7.9153767
161,7893852912,7.893852912
162,7872358428,7.872358428
163,7850893248,7.850893248
164,7829457372,7.829457372
165,7808050800,7.8080508
166,7786673532,7.786673532
167,7765325568,7.765325568
168,7744006908,7.744006908
169,7722717552,7.722717552
170,7701457500,7.7014575
171,7680226752,7.680226752
172,7659025308,7.659025308
173,7637853168,7.637853168
174,7616710332,7.616710332
175,7595596800,7.5955968
176,7574512572,7.574512572
177,7553457648,7.553457648
178,7532432028,7.532432028
179,7511435712,7.511435712
180,7490468700,7.4904687
181,7469530992,7.469530992
182,7448622588,7.448622588
183,7427743488,7.427743488
184,7406893692,7.406893692
185,7386073200,7.3860732
186,7365282012,7.365282012
187,7344520128,7.344520128
188,7323787548,7.323787548
189,7303084272,7.303084272
190,7282410300,7.2824103
191,7261765632,7.261765632
192,7241150268,7.241150268
193,7220564208,7.220564208
194,7200007452,7.200007452
195,7179480000,7.17948
196,7158981852,7.158981852
197,7138513008,7.138513008
198,7118073468,7.118073468
199,7097663232,7.097663232
200,7077282300,7.0772823
201,7056930672,7.056930672
202,7036608348,7.036608348
203,7016315328,7.016315328
204,6996051612,6.996051612
205,6975817200,6.9758172
206,6955612092,6.955612092
207,6935436288,6.935436288
208,6915289788,6.915289788
209,6895172592,6.895172592
210,6875084700,6.8750847
211,6855026112,6.855026112
212,6834996828,6.834996828
213,6814996848,6.814996848
214,6795026172,6.795026172
215,6775084800,6.7750848
216,6755172732,6.755172732
217,6735289968,6.735289968
218,6715436508,6.715436508
219,6695612352,6.695612352
220,6675817500,6.6758175
221,6656051952,6.656051952
222,6636315708,6.636315708
223,6616608768,6.616608768
224,6596931132,6.596931132
225,6577282800,6.5772828
226,6557663772,6.557663772
227,6538074048,6.538074048
228,6518513628,6.518513628
229,6498982512,6.498982512
230,6479480700,6.4794807
231,6460008192,6.460008192
232,6440564988,6.440564988
233,6421151088,6.421151088
234,6401766492,6.401766492
235,6382411200,6.3824112
236,6363085212,6.363085212
237,6343788528,6.343788528
238,6324521148,6.324521148
239,6305283072,6.305283072
240,6286074300,6.2860743
241,6266894832,6.266894832
242,6247744668,6.247744668
243,6228623808,6.228623808
244,6209532252,6.209532252
245,6190470000,6.19047
246,6171437052,6.171437052
247,6152433408,6.152433408
248,6133459068,6.133459068
249,6114514032,6.114514032
250,6095598300,6.0955983
251,6076711872,6.076711872
252,6057854748,6.057854748
253,6039026928,6.039026928
254,6020228412,6.020228412
255,6001459200,6.0014592
256,5982719292,5.982719292
257,5964008688,5.964008688
258,5945327388,5.945327388
259,5926675392,5.926675392
260,5908052700,5.9080527
261,5889459312,5.889459312
262,5870895228,5.870895228
263,5852360448,5.852360448
264,5833854972,5.833854972
265,5815378800,5.8153788
266,5796931932,5.796931932
267,5778514368,5.778514368
268,5760126108,5.760126108
269,5741767152,5.741767152
270,5723437500,5.7234375
271,5705137152,5.705137152
272,5686866108,5.686866108
273,5668624368,5.668624368
274,5664295008,5.664295008
275,5687582400,5.6875824
276,5752012932,5.752012932
277,5870935728,5.870935728
278,6057523368,6.057523368
279,6324772608,6.324772608
280,6685505100,6.6855051
281,7152368112,7.152368112
282,7737835248,7.737835248
283,8454207168,8.454207168
284,9313612308,9.313612308
285,10328007600,10.3280076
286,11509179192,11.50917919
287,12868743168,12.86874317
288,14418146268,14.41814627
289,16168666608,16.16866661
290,18131414400,18.1314144
291,20317332672,20.31733267
292,22737197988,22.73719799
293,25401621168,25.40162117
294,28321048008,28.32104801
295,31505760000,31.50576
296,34965875052,34.96587505
297,38711348208,38.71134821
298,42751972368,42.75197237
299,42751972368,42.75197237
300,42751972368,42.75197237
